Search for ultralight axion dark matter in a side-band analysis of a 199Hg free-spin precession signal

Ultra-low-mass axions are a viable dark matter candidate and may form a coherently oscillating classical field. Nuclear spins in experiments on Earth might couple to this oscillating axion dark-matter field, when propagating on Earth's trajectory through our Galaxy. This spin coupling resembles an oscillating pseudo-magnetic field which modulates the spin precession of nuclear spins. Here we report on the null result of a demonstration experiment searching for a frequency modulation of the free spin-precession signal of \magHg in a \SI{1}{\micro\tesla} magnetic field. Our search covers the axion mass range $10^{-16}~\textrm{eV} \lesssim m_a \lesssim 10^{-13}~\textrm{eV}$ and achieves a peak sensitivity to the axion-nucleon coupling of $g_{aNN} \approx 3.5 \times 10^{-6}~\textrm{GeV}^{-1}$.

==> HgPeaksSummary.txt <==
List of Hg-Axion analysis peaks passing 3sigma false alarm threshold:

12.44Hz :  no peak at 3.32Hz / no peak at 28.2Hz
15.76Hz : remaining second order peak from 2*meanHg
24.92Hz : no peak at 9.16Hz  / no peak at 40.68Hz
28.1 Hz : no peak at 43.86Hz / no peak at 12.34
31.52Hz : fourth order peak from 4 meanHg
44.45Hz : no peak at 28.69
